Exploring the diversity and similarity of radially anisotropic Milky Way-like stellar haloes: implications for disrupted dwarf galaxy searches

We investigate the properties of mergers comparable to the Gaia-Sausage-Enceladus (GSE) using cosmological hydrodynamical simulations of Milky Way-like galaxies. The merger progenitors span an order of magnitude in their peak stellar mass ($3\times10^8<M_{\star}/\rm{M}_{\odot}<4\times10^9$) and include both rotation and pressure-supported galaxies ($0.10<D/T<0.77$). In a minority of cases, the GSE-like debris is comprised of stars from more than one merger progenitor. However, there is a close similarity in their chemodynamical properties and the triaxial shapes of their debris, and so it is not always possible to distinguish them. The merger progenitors host a variety of luminous satellites ($0-8$ with $M_{\star}>10^6\,\rm{M}_{\odot}$), but most of these do not follow the merger to low orbital energies. Between $0-1$ of these satellites may survive to $z=0$, but with no clear signatures of their past association. We show that the fraction of stars originating from GSE-like mergers is reduced for lower metallicities (reaching a minimum around $\text{[Fe/H]} = -2$), and also within $5\,$kpc of the galactic centre. Whilst these central regions are dominated by in-situ stars, the ex-situ fraction trends towards a 100 per cent asymptote when considering the most metal-poor stars ($\text{[Fe/H]}\ll-2.5$). Considering this, its near proximity, and its small volume on the sky, the Galactic centre lends itself as a prime environment in the search for the stars from the earliest galaxies, whilst avoiding contamination from GSE stars.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
